On a multiscale formulation for multiperforated plates

Multiperforated plates exhibit high gradients and a loss of regularity concentrated in a boundary layer for which a direct numerical simulation becomes very expensive. For elliptic equations the solution at some distance of the boundary is only affected in an effective way and the macroscopic and mesoscopic behaviour can be separated. A multiscale formulation in the spirit of the heterogeneous multiscale method is introduced on the example of the Poisson equation. Based on the method of matched asymptotic expansion the solution is separated into a macroscopic far field defined in a domain with only slowly varying boundary and a mesoscopic near field defined in scaled coordinates on possibly varying infinite periodicity cells. The near field has a polynomial behaviour that is coupled to the traces of the macroscopic variable on the mid-line of the multiperforated plate. A variational formulation using a Beppo-Levi space in the strip is introduced and its well-posedness is shown. The variational framework when truncating the infinite strip is discussed and the truncation error is estimated.

==> J.dat <==
Y     J
-8.00000 -0.50000
-7.92000 -0.50000
-7.84000 -0.50000
-7.76000 -0.50000
-7.68000 -0.50000
-7.60000 -0.50000
-7.52000 -0.50000
-7.44000 -0.50000
-7.36000 -0.50000
-7.28000 -0.50000
-7.20000 -0.50000
-7.12000 -0.50000
-7.04000 -0.50000
-6.96000 -0.50000
-6.88000 -0.50000
-6.80000 -0.50000
-6.72000 -0.50000
-6.64000 -0.50000
-6.56000 -0.50000
-6.48000 -0.50000
-6.40000 -0.50000
-6.32000 -0.50000
-6.24000 -0.50000
-6.16000 -0.50000
-6.08000 -0.50000
-6.00000 -0.50000
-5.92000 -0.50000
-5.84000 -0.50000
-5.76000 -0.50000
-5.68000 -0.50000
-5.60000 -0.50000
-5.52000 -0.50000
-5.44000 -0.50000
-5.36000 -0.50000
-5.28000 -0.50000
-5.20000 -0.50000
-5.12000 -0.50000
-5.04000 -0.50000
-5.00000 -0.50000
-4.96000 -0.49999
-4.88000 -0.49981
-4.80000 -0.49915
-4.72000 -0.49774
-4.64000 -0.49536
-4.56000 -0.49185
-4.48000 -0.48704
-4.40000 -0.48084
-4.32000 -0.47319
-4.24000 -0.46403
-4.16000 -0.45337
-4.08000 -0.44123
-4.00000 -0.42765
-3.92000 -0.41270
-3.84000 -0.39647
-3.76000 -0.37907
-3.68000 -0.36063
-3.60000 -0.34128
-3.52000 -0.32118
-3.44000 -0.30049
-3.36000 -0.27939
-3.28000 -0.25803
-3.20000 -0.23661
-3.12000 -0.21531
-3.04000 -0.19429
-2.96000 -0.17373
-2.88000 -0.15381
-2.80000 -0.13467
-2.72000 -0.11648
-2.64000 -0.09936
-2.56000 -0.08344
-2.48000 -0.06882
-2.40000 -0.05560
-2.32000 -0.04382
-2.24000 -0.03354
-2.16000 -0.02476
-2.08000 -0.01747
-2.00000 -0.01163
-1.92000 -0.00716
-1.84000 -0.00394
-1.76000 -0.00183
-1.68000 -0.00063
-1.60000 -0.00011
-1.52000 -0.00000
-1.50000 -0.00000
-1.44000 0.00000
-1.36000 0.00000
-1.28000 0.00000
-1.20000 0.00000
-1.12000 0.00000
-1.04000 0.00000
-0.96000 0.00000
-0.88000 0.00000
-0.80000 0.00000
-0.72000 0.00000
-0.64000 0.00000
-0.56000 0.00000
-0.48000 0.00000
-0.40000 0.00000
-0.32000 0.00000
-0.24000 0.00000
-0.16000 0.00000
-0.08000 0.00000
0.00000 0.00000
0.08000 0.00000
0.16000 0.00000
0.24000 0.00000
0.32000 0.00000
0.40000 0.00000
0.48000 0.00000
0.56000 0.00000
0.64000 0.00000
0.72000 0.00000
0.80000 0.00000
0.88000 0.00000
0.96000 0.00000
1.04000 0.00000
1.12000 0.00000
1.20000 0.00000
1.28000 0.00000
1.36000 0.00000
1.44000 0.00000
1.50000 0.00000
1.52000 0.00000
1.60000 0.00011
1.68000 0.00063
1.76000 0.00183
1.84000 0.00394
1.92000 0.00716
2.00000 0.01163
2.08000 0.01747
2.16000 0.02476
2.24000 0.03354
2.32000 0.04382
2.40000 0.05560
2.48000 0.06882
2.56000 0.08344
2.64000 0.09936
2.72000 0.11648
2.80000 0.13467
2.88000 0.15381
2.96000 0.17373
3.04000 0.19429
3.12000 0.21531
3.20000 0.23661
3.28000 0.25803
3.36000 0.27939
3.44000 0.30049
3.52000 0.32118
3.60000 0.34128
3.68000 0.36063
3.76000 0.37907
3.84000 0.39647
3.92000 0.41270
4.00000 0.42765
4.08000 0.44123
4.16000 0.45337
4.24000 0.46403
4.32000 0.47319
4.40000 0.48084
4.48000 0.48704
4.56000 0.49185
4.64000 0.49536
4.72000 0.49774
4.80000 0.49915
4.88000 0.49981
4.96000 0.49999
5.00000 0.50000
5.04000 0.50000
5.12000 0.50000
5.20000 0.50000
5.28000 0.50000
5.36000 0.50000
5.44000 0.50000
5.52000 0.50000
5.60000 0.50000
5.68000 0.50000
5.76000 0.50000
5.84000 0.50000
5.92000 0.50000
6.00000 0.50000
6.08000 0.50000
6.16000 0.50000
6.24000 0.50000
6.32000 0.50000
6.40000 0.50000
6.48000 0.50000
6.56000 0.50000
6.64000 0.50000
6.72000 0.50000
6.80000 0.50000
6.88000 0.50000
6.96000 0.50000
7.04000 0.50000
7.12000 0.50000
7.20000 0.50000
7.28000 0.50000
7.36000 0.50000
7.44000 0.50000
7.52000 0.50000
7.60000 0.50000
7.68000 0.50000
7.76000 0.50000
7.84000 0.50000
7.92000 0.50000
8.00000 0.50000

